Comics for Everyone: Generating Accessible Text Descriptions for Comic Strips

Comic strips are a popular and expressive form of visual storytelling that can convey humor, emotion, and information. However, they are inaccessible to the BLV (Blind or Low Vision) community, who cannot perceive the images, layouts, and text of comics. Our goal in this paper is to create natural language descriptions of comic strips that are accessible to the visually impaired community. Our method consists of two steps: first, we use computer vision techniques to extract information about the panels, characters, and text of the comic images; second, we use this information as additional context to prompt a multimodal large language model (MLLM) to produce the descriptions. We test our method on a collection of comics that have been annotated by human experts and measure its performance using both quantitative and qualitative metrics. The outcomes of our experiments are encouraging and promising.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).

